Computational search of small point sets with small rectilinear crossing number

Let $\crs(K_n)$ be the minimum number of crossings over all rectilinear drawings of the complete graph on $n$ vertices on the plane. In this paper we prove that $\crs(K_n) < 0.380473\binom{n}{4}+\Theta(n^3)$; improving thus on the previous best known upper bound. This is done by obtaining new rectilinear drawings of $K_n$ for small values of $n$, and then using known constructions to obtain arbitrarily large good drawings from smaller ones. The "small" sets where found using a simple heuristic detailed in this paper.

==> txt/46.txt <==
3448269 -150499859
-2768566 -480710144
7218515 6688540
8024267 6211446
7287144 6664526
8414283 6281970
8530615 6307093
8326162 6229930
9140031 6435553
9982641 6290408
8937366 6442567
11309345 6330947
50657125 5769240
15524554 6272062
1034794479 -7187850
211277362 3667890
5254464 7229904
6012854 7049340
5277368 7203230
4937370 8034112
5224366 7287144
4447346 8435592
4346531 8515548
4642727 8313066
3587013 9169791
2804632 10079130
3819715 8901592
567565 12296954
-6315402 19317489
-85217933 99770173
-14743362 27946679
-345414457 364965631
6691668 5254464
6118752 6004518
6695438 5277368
6206802 4938010
6664526 5224366
6271195 4558402
6309746 4295136
2035100 -225613646
6430119 3662727
6282858 2752675
6449493 3790903
6329908 -1473461
6177695 -8374935
7051140 6111060


==> txt/47.txt <==
-530226333 2348656962
465867237 801402925
431127637 741507903
506983293 745922845
464374064 803495069
432154227 736816334
550022940 782755619
415071917 807484895
449409179 694886036
543307887 784258485
415145911 811474190
443034406 691781379
616249733 752303646
415454125 816062070
442156023 691338185
606394413 751233869
416270983 873360235
403503530 676981512
774751098 783198659
405404158 880805325
394860688 656084075
668586023 755396999
-635263829 2515313918
356066790 571959999
805741556 783325128
316531940 984949736
379472035 604175885
1050649110 778827896
393901257 893204480
238129979 412070883
1184600164 777092095
175932695 309579641
1379341039 785347408
167713906 1245574842
222077762 386490579
2145022229 805500945
202044638 1192120880
141215073 257797795
18274844 74638209
3428780812 839507995
52309273 1419932915
-1033044985 -1498627604
1520253423 788015535
20384989 1472465518
-262762352 -345726710
2486654616 814386256
-73326737 1624375847


==> txt/49.txt <==
1745812532 3275587166
1680218837 3104151748
1827721889 3209404707
1721579282 3213230478
1683323437 3122171535
1825997548 3210863222
1682126263 3116714970
1767796593 3133399231
1890499321 3156783714
1744128722 3276198939
1644251550 2978096527
1891858912 3157760401
1750987262 3274164226
1663546314 2992927253
1882096468 3152337376
1674459360 3299327694
1691614683 3031187166
1975675986 3209226491
1634799592 3362088934
1637085728 2972524842
1990311326 3209164875
1631731520 3376281170
1500315637 2810683090
2073886232 3196389702
1598578642 3458619493
1342237844 2546914185
2158202986 3183777509
1621182576 3430309290
1361210070 2574232836
2180416040 3186146786
1428251494 3667217290
1542893245 2882131798
2446688039 3216260777
1568983253 3494502606
1172331075 2308021447
2921253153 3245849364
1218847323 3978098864
1130412464 2243907329
2526885164 3220469054
708993221 4693800260
-667886229 -417810996
3529736909 3286987316
-284532060 6091588335
82869577 690366289
2721461514 3232738111
1014368190 4258318573
984384573 2022793416
2657512753 3227221483
232665191 5364280074


==> txt/50.txt <==
17020735397 30064764718
16755290962 28716048675
17805833501 29612735314
18433272885 29609262829
18564688210 29612870838
17389972690 29626139488
16662874070 30727827130
16998615611 30097501102
16918087414 29041660711
18063415779 29582029590
17779580993 29613586308
16536875509 28365274154
17962937946 29566672639
17166765213 29814485706
16588461055 30882786285
16773222550 30516956355
17091089478 29361865167
16356427073 28075073675
17044510217 29909311612
17696899197 29616697045
15741149053 32621571910
17504926023 29497418231
21440017261 29660944911
17522764434 29507972259
18258706221 29610914621
17051349572 29172709774
16864661294 30309370151
16962822693 30151806423
16396905767 31274700203
16879951986 28956622954
17221167299 29396594397
17224117247 29397299344
16449895255 28226522417
18180508880 29599268804
17197466450 29802943903
18462156143 29609788204
-1815855934 -1247876990
16877052721 30281481844
17137180307 29640175037
17048018843 29859490829
17186356735 29806619033
17088312726 29203679862
16689121022 28619095388
16818785749 28813479133
17387534839 29628266379
19151624280 29621886971
17135242371 29634337859
17082987009 29346609843
16676608599 28596050722
17065074886 29187299140


==> txt/52.txt <==
217152279 373342895
549780233 938731058
582746044 946393705
542721618 967918706
550033748 934021716
554325280 940094402
525581369 1001298984
559436288 947129344
479781447 818047444
548572809 932609310
539139193 918590747
499880914 1051311698
551384576 947357184
542332127 923215088
539743139 974537037
499227527 850799682
546609514 961808412
559460608 947110912
551397888 947395072
561776063 944558750
562327307 944956149
538223758 917265592
685650234 947281821
564971892 946941744
552725043 952145424
552325547 952422131
545365697 963771103
549023674 933118021
542548694 968326716
602674682 946684418
548663310 954846192
549795021 938449277
644572875 946935585
201414432 1629297769
552743737 952221059
565424378 946933458
549771343 938854148
548561895 955218397
565966487 946921729
262741046 450513443
547765020 960007949
1027692039 949923599
541199738 921511793
554402329 940117170
575137151 945745065
453664530 1140677258
789322956 948074353
577985507 946343363
544606268 928254415
578744872 946517081
596898354 946543966
544301574 927722808


==> txt/53.txt <==
3998443397 6853324261
4357553169 7745388133
4318238174 7386041713
6131952360 7672748005
4429129815 7634878480
4140872242 7087928658
4332446275 7413720524
4791209543 7610622773
4632945350 7592527986
4400956371 7534184154
4308263153 7366418433
272176056 721275876
5069651103 7619814495
4266906439 7892032972
4439386499 7550303349
4124970004 8163631907
4400867603 7536050900
4272744622 7880971314
4077884047 6982332286
5710060848 7652595118
4473540487 7600572283
4275685375 7298630723
4498652592 7581254746
4520960565 7601681370
3412146340 9467574256
4472738100 7601195727
5344211432 7635873144
5916670955 7662502139
4672631121 7597132996
4578977264 7588661217
5199898960 7627130079
4403552291 7495590805
4425844515 7636031270
4390253668 7657842915
4414099172 7600875337
4161633748 7122195071
3931327878 8517277165
4390916943 7650666241
4414174834 7601253317
4388737987 7476626131
4499164125 7581726481
4423031453 7637045266
4529268172 7599986241
4045784761 8305886120
4018397113 6886111056
4364031414 7734956429
3800756118 8755503600
4437272282 7547238346
4531932480 7599666952
4421578321 7637822210
4394738885 7484581442
4249675579 7258143371
4168035149 8086436603


==> txt/54.txt <==
910081798 2486149362
2171326527 1986913291
2585617041 1987147713
1326786975 1939946698
896770755 2505828551
1120044868 2160257469
1084118443 2038482086
-727034546 -1235243371
2431749938 1982983169
237976906 442597344
616389124 1093239249
103354218 3837768692
1232432464 2029041638
1025425935 1894034126
1084811292 2040273928
960184210 2282062679
430328900 788681253
1726744322 1957023065
819539613 1496281487
578942723 1033123931
637765718 2900379555
844814601 2583705390
1311077104 1933930814
1302330503 1933432525
1147050495 1910640811
468767231 857009307
984085808 1684909093
1231756962 2029843480
-1033849987 5815081412
3214664427 1998516366
-45139829 4093101299
941234774 2364581029
527974931 3108177120
1616923794 1987324674
2274601604 1984992692
2958786997 1993651583
389533588 3335588398
98341244 201362838
1816842267 1963235004
1129766248 2156420003
1530310024 2015856992
1016983759 1710163783
927727566 1621979846
1024061316 1891387231
1148764503 1910912942
1023880023 1878973195
966471849 2269717658
2638769043 1987290191
658350735 2862865400
1136668719 2147856029
26115055 74312302
840023005 1533579687
1607704056 1988734835
2408164912 1982181711


==> txt/56.txt <==
1025518105 1898992703
2789832503 2011359860
1321076058 1940313318
808537335 2638967245
1506086156 2013624631
1120999554 2166177903
1089881393 2046212072
-94020348 -276138338
2211285339 1987309917
447948059 744132363
620757374 1056157644
118678262 3765299696
1235073048 2030259764
1025512056 1878919843
1090864381 2048647874
941857652 2332854200
485916702 815697588
1671658034 1963942319
811801929 1447232159
608487593 1033968394
604508559 2945357887
852407423 2574057836
1308693373 1933980615
1311685382 1936462892
1156632984 1912569660
545237542 930856372
1003877561 1668112373
1233579608 2032231938
-316134980 4484615693
1969412143 1991366813
-780088325 5256975227
919950035 2405281610
466326647 3191144024
1583724315 1984883233
2040948734 1991478524
2915031603 2014851257
320415973 3424679181
257540114 380687390
1699068504 1966113447
1133650294 2155453551
1472137739 2015895566
1006777106 1697366835
910326870 1578175468
1025384141 1893033420
1158232230 1912795310
1023738441 1874312015
960484167 2296896138
2887180156 2013849879
619870972 2918767769
1136275171 2154448917
-39128046 -173045960
837207265 1499191720
1580799602 1985859621
2426285704 1995965402
3127148813 2021776503
881694180 2530286346


==> txt/57.txt <==
283045983 475107422
275253368 471046958
294433772 474909147
281293775 473934576
274789932 478998701
291417600 474846592
283414272 475095808
274916308 478550688
270286466 461414422
275120966 468353725
274018551 481972494
288365476 474580289
292259138 474916317
314693843 475102655
277563392 471709184
-34182155 -37527184
198865758 618376011
275257513 470902162
276833127 477638626
270944763 487371616
282817724 475113850
271335474 462917538
289793924 474897123
273091017 483515147
272256747 464972717
276073600 475336448
295010299 474934946
274827483 478833128
288028186 474541782
275372024 468626959
183366066 318941600
274788500 468037750
265506938 497107128
280090496 475204352
293828062 474884326
275254786 471076109
270205064 461270672
276066816 475316736
270910532 487433582
416375803 475982174
281549997 474116628
211249126 364619685
272920287 466323054
271611401 485896872
272085792 484857788
5568824 969799023
765134977 479017778
229099794 563327591
280102784 475195392
277561216 471714560
273409222 483012757
276824957 477613569
269599323 460182645
270907914 462302101
271841255 464150433
276532808 477790124
281566464 474129152


==> txt/58.txt <==
887799263 1494998879
749920264 1257734765
357887994 552801028
261470623 378983355
910620699 1558651767
910450387 1558184220
-155258663 -368219140
976402266 1619966690
935447347 1617126850
681435018 1129152292
623844581 2186270758
925606699 1658603284
977072393 1620585372
997706730 1639753229
998137270 1639745085
1035557221 1626670834
1025071636 1622588560
1104447806 1637427120
1077161075 1638362559
1249121771 1632013143
1301626386 1633102888
2405019259 1654254287
1557278751 1642695121
2858768829 1660840176
1041238322 1628224655
708139477 1179316933
3147701309 1665195043
1719323863 1644296920
946259541 1591894837
946147375 1592230698
952012748 1654970634
951910377 1655002301
925806580 1662999056
925796384 1663217180
920288031 1699938380
92861016 76764966
770640247 1297592734
924427755 1696685103
878011630 1747557100
871926525 1761012952
770427360 1946250940
781569705 1927728398
335264940 2678990838
913967453 1706783152
913382615 1707447233
-50459584 3331582845
505796677 2387383718
189030372 2925162886
993504754 1642354917
994097990 1642328318
935633840 1617140729
941757513 1589265858
942048945 1587949116
912811439 1571387295
911874666 1564996774
878871541 1479728180
-218530247 3616471173
3020762662 1663281869


==> txt/59.txt <==
286342734 472248202
275669730 469239889
-139219129 -245765016
198838664 338563135
287446922 472455770
270194600 482428203
268096954 458445343
289590489 472389171
270469473 462612230
272225737 479465803
259225279 502999101
270278080 462232045
290710490 472454657
271288405 480932256
278237056 472739072
269081337 484991790
269205035 460047457
292566387 472416550
364576824 473041128
268959151 485206328
292736082 472418038
-35510364 1050706689
483229961 474049374
208291493 354875170
217468558 580629118
270993330 463685997
278225920 472747264
274199808 472860416
269635763 460673288
279694897 471666566
272879741 476091442
272782384 465351120
274206592 472880128
274824260 475262499
275676544 469241856
247641499 422799774
273394314 468576767
632979798 475318583
273398092 468376826
280795520 472662272
274664576 475339008
269845525 483221703
54948993 89811080
281141511 472652044
273397320 468592438
272839845 476637441
281553484 472638751
165204528 677743411
273177860 465766270
274946280 475210132
272828683 476670089
272965196 465536947
274223232 472930560
279521391 471530674
291415447 472440148
286586850 472294346
237968650 542616801
286692533 472319930
279688956 471662887


==> txt/61.txt <==
1098801022 1863663615
1131599603 1890558816
1169526783 1889783840
1102586368 1891507200
1085563655 1931475450
1083398481 1841417276
789561334 2488752997
1097959439 1904451384
1092177540 1921126303
1096144955 1914915565
1123954385 1886372525
1118661120 1890981376
1099380671 1873731976
1168708140 1889801179
1081569350 1940581551
1104388679 1901275979
1257308530 1890623867
1543600653 1893478926
1047771407 1783812700
1086837427 1848404783
1060284356 1804369522
1099398801 1873832612
1099373631 1874342291
-14484359 48052157
1066770011 1814498983
1130059412 1890605341
1108585137 1877118427
1178724040 1889766135
1146747180 1888296850
1097483153 1905737972
1099540179 1864325847
1108594688 1877094912
1102633702 1891646877
1078178878 1833823724
1080147701 1943186102
1096601242 1861063886
1102559744 1891430912
1078419385 1834252769
991570438 2108998143
1164742331 1889524997
1118704967 1890947160
1091796551 1921721475
1045021210 2008159996
1105516845 1900697122
1097434564 1905924917
1001949122 1708847376
1124557201 1886700018
1084038923 1842334050
1173388424 1889704546
1150610699 1888934814
1053248740 1992528415
1023236490 2049474241
1320239641 1891241599
1148692669 1888754534
1124541881 1886686619
1088476729 1851801320
1097221398 1861715855
1128992469 1890643658
1086755685 1928839175
1105479223 1900570714
1156177761 1889792312


==> txt/63.txt <==
661346542 2852007444
1230276336 2030388974
647900092 1100630169
866483174 2546560161
653093886 1109317549
221978586 351684036
68795929 82418566
1308640362 1935087098
445086284 3227103713
1306150568 1932892178
1321026960 1939975597
1321498285 1940198889
919203653 2402757870
1863681357 1976550221
915465138 2411453862
1500941426 2010854707
357493526 595430631
1484498556 2017310927
1625471049 1998014437
1635287541 1996599541
1119134742 2165200372
1831922050 1974363766
2489737699 1995730730
2130979815 1996140979
954397902 2301626993
3104978792 2007424482
2918727659 2004545128
469760502 3186595928
2761836746 2002772077
2557273407 1997462929
2330463439 1990672043
2424502727 1994197865
1087825163 2038816807
1088617107 2040875819
1230585824 2029959608
1131203965 2155879396
850984209 2570360024
1134055211 2154840345
1117811956 2166538185
-52983688 4054292671
546234717 934591505
270076078 439593641
307285203 3451680612
43910546 3893340862
330227017 3413217289
1150981718 1909844371
1151088852 1909998219
1029267523 1888855801
650422798 2870708864
2116265025 1996298820
-99522403 -215536656
1028849071 1891193113
1028363943 1875768566
820361161 2616080970
801095659 1416657833
-27972305 -88757247
1009784889 1696227643
966513153 2277797462
1020425329 1704722624
929201369 1593362689
931204442 1595547662
820791731 1457401371
1028159971 1875069721


==> txt/64.txt <==
35595495559 61102155990
36286890674 60937254160
35684723896 61400248142
35462798324 60184535785
34717982231 59077292599
35487346558 60494346160
35780367974 60637208271
40710364058 61029185355
35487345703 60494922662
36436762361 61071596141
35653912116 61413611322
34611134803 58897463498
35426340178 60151279031
36471185913 61070879321
35421869923 61579805934
35371606604 61889257838
36915621723 61032407050
35426024624 61511776860
35485987409 60531210061
35780904630 60635824851
36509099658 61069170354
32897516415 66471564856
35693805720 61396572479
35420682477 61585161888
35598509669 61111428460
35256128358 62069826623
37764953199 61043965024
34395271647 63645910499
36904881378 61029517763
289755042 -31577238
34652409113 58968075894
36994422818 61052339682
35046257363 62393963468
35101575854 59762392882
37461412026 61036138202
35232750322 62105905816
35033659526 59633107021
34969167239 59474613702
34725637442 63018567241
37652173923 61046235459
34914722261 62681120466
34900936746 59373662851
38067196828 61040193515
35175012784 59911466114
35654236980 61415348521
38445237273 61039033312
35500277443 60237927238
34927406567 62658742335
36799895891 61013853515
34799244435 59223178997
37933886845 61040558047
34076373223 64249082410
38836351317 61037629607
38328237887 61039969441
34683292786 59021835317
34554450317 63350522609
34805666230 59234883756
36103778003 61081910840
35593867358 61097646361
36101200530 61084032690
36291658138 60939957080
36292862594 60940939666
35409081154 60133579727
35031832680 62426080315


==> txt/65.txt <==
960643064 2285504209
477503706 827099683
3165411884 2030913771
1725744874 1973608500
994564088 1687493032
1028342790 1895091531
1304513479 1937117129
393792473 677274763
867857532 2557392099
1612995253 1994617623
1133303785 2156741759
439162752 3236905044
363780890 623823706
687691749 1187224861
464190629 3194515846
917350783 1585248830
992517619 2223350697
3642781423 2044177752
2768212760 2018957166
1026352555 1880089625
1486292729 2017521201
555997711 974913700
1131632055 2157313067
1148565856 1914371650
2479488470 2012821606
1086043969 2039609935
1228796149 2031976784
1087460053 2043352964
919389946 2409320787
818370481 1459171232
1776164163 1977752006
159034561 259308761
1027921283 1897452031
4201571407 2059594758
1316584137 1943068154
1122127139 2164538034
188515550 3660696341
2088234197 2004587878
1026620107 1881864556
558454245 3038614738
916391704 1584346994
1609684286 1995078494
1469286110 2024368083
1004513728 1695441667
940211559 2323876117
2330566731 2005278732
544783429 3060231498
569333021 3019005159
847981645 2587756212
600418589 2963564106
606818390 2952489612
-44889232 -101596144
810297855 1442097520
1315917532 1942952020
285061085 481750762
1227521126 2033665935
915784731 2417360795
1147904180 1914294344
681757233 1176944408
-22198052 4016643476
1707333981 1971902308
2114499334 2004096953
1303077665 1935843250
2240048388 2000741605
1119932470 2166260502


==> txt/66.txt <==
967374471 2267612426
473807005 3176547527
891709934 2509592026
1027660820 1898321465
938478850 2322207231
788686397 1405553268
1027940673 1896687520
1002941525 1682496499
261736387 3536438029
921838338 2395922302
1229076131 2033113747
1087066175 2040581331
1494445318 2020822691
1019632493 1709134212
924097874 2390589364
551114835 956756105
2210968413 1995524192
922197821 1587690384
1619997800 1994326560
813633459 1456229706
351808678 3383600376
438022853 3234497279
844878348 2578523416
383222605 655785535
1133166794 2152505966
1026827735 1875592240
638544053 1099469356
2860141248 1999525090
546976327 3058748077
1015704965 1702980408
433556575 743416601
2240413777 1995613205
1309696320 1936084702
2631698245 1997918854
633980512 2896853288
819962175 2615766603
-5863939 -23669679
4266009984 2014357111
1149554341 1912536349
1117747785 2165541104
1116739736 2165951599
1028603671 1892883917
1303992600 1931603897
1633296176 1996692383
1128699190 2154112571
1489070738 2022826085
1309390190 1936019908
1320518838 1941079230
492943213 851711128
651248242 2865479752
344885867 588834660
1087195318 2040894297
2271490729 1995211697
1803712800 1967677234
13875212 3960710561
3013475203 2001262824
27308450 3937765418
1749301831 1964192295
1229333806 2032759973
2415684075 1994303823
1148479455 1912420256
1838555594 1969905689
617409137 1063642209
775345957 1379139493
921241436 1586382886
2492081751 1995232224


==> txt/67.txt <==
1573252097 1002121668
522744124 873133355
1434602812 1000409450
817566559 1000021885
392026527 689705145
436365374 1274212422
1501909110 1000787408
543425023 1021142784
514767218 935406506
469790901 1189916779
613775621 1017727043
13225140 -13633752
651335118 965021447
250041770 423854776
496990302 831011289
513377898 948237324
513381376 945761004
563394671 1080073117
566181767 1078029507
284068123 1521582325
2720155359 1019677782
566682163 1077872629
660127506 970754700
1124383118 998355682
573331058 955675604
258441836 1563750668
249675437 423248771
613927086 1017513920
1243388884 995126254
340058841 1417341938
409018523 725811637
731766001 1010800849
728077932 1012299661
113521421 1804353921
486160211 1146397605
821789581 999327189
949982948 987813392
1559456586 1001908700
324988978 550091484
543711900 1021848856
654172247 967497539
-423617070 2708729035
513293297 946936976
447337509 1257616366
150222786 1743216298
1102449012 998897454
1107295088 998734005
190357303 1675725381
481733943 816549118
430809868 771542448
467590408 1198035666
477256315 1154473566
332055688 562661797
1287993585 996538002
72589125 95204352
154538484 246962913
476385571 811621932
660219701 970813932
-249515531 -496602190
172178226 1705552516
500636305 1107696092
180706425 293419368
574744973 955857548
328077761 1438331011
653697044 967082167
456244635 1244052549
922807238 985973408


==> txt/68.txt <==
536953632 927696595
2409572710 1994392268
1034354754 1732056452
1841800623 1968588247
1329757096 1942432403
1027741811 1889900295
2859269425 1998964963
468259106 3185034322
920746635 2387474216
1331902771 1940166826
349319509 3377752248
619825742 1065332467
805723609 1442319836
1134826104 2152312420
1027673551 1721692111
809029766 1448944143
1762914897 1963703090
1027738254 1890599320
498187704 853439473
3498651406 2005367284
580756397 2987057138
-153684106 4219505801
136478854 3734318166
1128588750 2159153919
1148468533 1910080755
1116437125 2165620938
967261144 2267630643
976960207 2249505679
612740565 2930766192
1130807641 2158296479
1615983894 1995772822
1028170328 1879329454
2288786182 1995730536
1084971995 2039793405
117997728 134251868
1150838817 1910465825
812441741 2632637748
606283804 1041450354
614121357 1055635742
1619350505 1995312419
1311579480 1936123982
1027170101 1893722431
1231906291 2030511695
597982390 2956810592
1007754498 1689629007
501005857 3132642677
-521224500 -1072991626
435343194 3238625076
472595566 804801697
917289275 2397420753
1116886646 2165184087
1548868763 2017744413
261973247 403919227
935081272 1615697442
836036204 1503504226
1461833327 2021381762
1307590468 1935324679
2280549893 1995703404
1778795209 1964848018
932792897 1609058374
2354522537 1995733111
2591114541 1997413646
2545548243 1995778772
841376859 2589511117
1230609329 2032149282
3325542099 2003681021
1085766730 2041522772
859234588 2562700617


==> txt/69.txt <==
792516114 1418054760
229289324 3594543594
1121169464 2160066393
1026350829 1878892719
3015345407 2012833405
95785327 3824595875
313400899 3449712903
974145875 2266017564
1153366647 1912558559
2585451333 2000758238
815978101 2621001067
923203798 2386312483
967790379 2270945846
1325106923 1941646432
176661762 252302431
981066145 1642827195
809327144 2631001907
766972939 1366628862
1753627384 1963946390
1131879252 2154646094
2216655165 1993006724
1614847053 1993437656
1150353612 1912058055
635644689 2891389115
919345717 2395334306
1531671853 2018035479
-286991623 -606740647
536741063 3075591835
1326081475 1941896709
582112801 995536178
914066348 1571817950
1087488176 2042331948
1231552352 2029151552
2223050353 1992834851
992391130 2224668356
1229739903 2031432698
1027803068 1894613555
532080798 914408730
1308899910 1935179914
1725209390 1962142122
436097993 729298912
1310162827 1936270857
2183963790 1992897412
1005178829 1680951441
806111414 1445438747
-97118133 -255471191
2817638879 2007382362
1028107343 1891829425
2343654988 1990942265
2666094572 2003101907
1120337650 2160461039
492678572 3147316270
1511268763 2018813078
646291972 2872236002
848834039 2572674314
588389711 1005752608
362716496 597225723
367215909 3360792159
1044570387 1742567260
1027863000 1893948450
1132546130 2154409694
2354840914 1991455713
516042832 883345270
1618994300 1992297580
2534004137 1999668179
-182744602 4302248891
912152629 1569858728
1307126388 1933693138
1087450984 2042406406


==> txt/70.txt <==
575001794 955748674
413868563 742231309
615138461 1015855332
513905311 945811382
498213440 836076891
299057444 512687091
287542772 1499037649
662143097 971746986
484763195 1135234980
805957765 999654427
655127962 968161506
558798230 1082043852
519569657 869492738
654063203 967360646
1120819275 997830764
311283253 533961257
543092517 1020547545
-104854537 -205094357
415108292 1302765452
654827958 968004465
1211129605 996658325
734441873 1010273233
912334052 985491378
482139551 1140089871
461507113 1195517085
1130483033 997664508
292250733 1490972408
897621803 984690066
543403192 1021316960
565216259 1077765969
224534504 1608410344
421445985 1293128731
1105549242 997876256
-126756804 2194233372
615470143 1015466646
1301322112 998640750
513919273 944877405
245346152 417393394
809261250 998866263
564359546 1078069208
462414091 1193087630
41721545 1912063366
426836698 1284775729
744216372 1009958143
402784089 719526733
246111870 1573341530
464142823 800083065
914144148 985603724
1475322033 999462105
233858906 1592932072
502398821 842833355
1598847977 1000702302
168622149 281616887
1250632338 997187273
513926378 946490022
278649403 478349662
308210524 1463001483
256916538 439457729
401171612 716317128
565632089 1077607825
83631239 130258665
314762721 539964755
465578515 801669639
558332730 1082380655
661402429 971446948
575747956 955874922
93521229 1825118256
1942334720 1003972309
485733481 1133330136
512918899 936351701


==> txt/71.txt <==
3097787737 2164020763
1028113964 3092721907
1569225197 2067816694
2221665166 2125891932
1338686874 2546731142
1723595989 2089060415
954571223 3226509584
2701372139 2154802972
1245270784 1629621225
1550755975 2310947277
2847263266 2153315498
1214242014 2810835662
1082393796 1295282966
962875853 1089917918
2671317770 2155167430
3307553680 2168825392
894398548 3321944096
1540081519 2316667460
1506510341 2195888723
1729866264 2094071504
2069903877 2157713367
1407465586 1828314913
1206858889 1551262591
1650638095 2187648415
1743039029 2098466829
1422618681 2356532057
1958495209 2177638829
1342666012 1741763947
1335564144 2554133138
682213998 583654463
1649521490 2188962484
1406152560 2388424367
866278641 912739343
1220172728 1578163568
1447732778 2033757205
1008439040 1174831305
1506393245 2195566167
1430534055 1858549050
2248483106 2127683427
986433280 1132900720
2316580396 2131971561
935844701 3256212898
3789130524 2182569254
1727659627 2092306906
596800498 3819100309
731728422 3594056712
1462597853 1900233217
1743610417 2098704535
1449303741 2048322599
253931049 4391610655
1244244795 2767643408
716021951 644542933
1539599529 2317021311
1568597497 2067720452
846925032 3403629915
2648941916 2155082817
1551543653 2310700280
3283338994 2168298865
1032821517 3084386019
1449486533 2047191572
1918470464 2178982531
3413321536 2172180884
1371886112 2452462558
1448974442 2050938746
1344729254 1747623325
1076724678 1285695114
2828825126 2152678723
1059537239 3036593863
733107154 674957560
2067675318 2157988102
1267331975 2732183161


==> txt/72.txt <==
1150825636 1911999541
622039263 1066922350
1129867269 2157576285
1041507530 1747754099
759759832 1344698648
1230434840 2031758550
1612338148 1996135407
1322149758 1943074915
1305294359 1934117804
623297114 2914820853
421691933 719947723
2269372287 1996615804
1117938055 2164442864
1766435314 1965912224
1309599512 1936414958
1129638338 2156962977
1457082301 2019650584
1026949711 1877245697
910999168 2407932274
617626391 1059360133
918003969 1571637349
612149030 2934662128
1864897287 1972164404
-166976445 4217005616
449771679 771717809
145414099 3706341987
3415954753 2004274142
2232118605 1996953015
1151348355 1912093235
2250728043 1996916533
2483743776 1994330616
1424972521 2021272349
977244393 2245986815
1230982590 2031041078
771314557 1367905159
1118181167 2164190786
633491348 1085664731
616691595 2926392889
810977987 2635168137
526547674 3087739182
461793535 3191436053
-7972032 -32991983
112012642 177391045
481197908 3159856894
3100172785 2001674437
1027768276 1891547106
330781679 3403127202
1027354560 1893750810
825749291 2612886324
380801726 649119055
1086109994 2039604522
2656010071 1997994803
790730976 1407560809
514947202 891930312
1306819835 1934222726
995174485 1678171017
1624082418 1998385545
591804958 2969139346
2574607160 1996578980
1321362773 1942850957
1085744622 2039624663
2436951387 1992502458
1133725448 2155363521
1499198159 2012712055
917224136 2400721124
971104372 2261439980
914572912 1568421576
1017571212 1708904999
1026863102 1877003260
478219690 823920283
2625412124 1997893440
872979735 2542038602


==> txt/73.txt <==
1279849757 2718444189
1245516955 2769555926
1048424661 3066599730
1415824745 2374187319
460918942 4073379278
894962740 3330070611
733851221 3606155680
179421830 4555368489
1059310317 1262890488
1570562763 2068647435
1567563931 2068161425
1447669001 2050635028
1447934246 2048251784
1340379077 2559510309
1368028908 2467814200
1447600384 2051378673
1539183120 2321277721
1446783872 2034167917
1246959184 1638079094
1269788024 1685038147
2640358727 2150227512
1413431875 1827516979
1463231711 1906024661
1352412228 1775114167
1353747932 1776313689
1280617512 1707315576
1041080367 3079837309
346415043 -28099202
843591558 874251302
874059589 929358740
1077163012 1291379285
1126228304 1378419675
738011100 684935975
551840918 344789716
1727599441 2091330097
956134765 1085674067
988656317 1147346893
1651616457 2186433508
1651478716 2186605896
1729412997 2092796755
748429209 3581602915
1726080197 2090098632
1740993812 2097524945
1740356653 2097272436
1058418759 3048939751
2179278495 2122849351
1340496407 2559236640
1907577880 2168992971
1539539689 2321015953
1898379620 2172752495
2019029173 2145246457
2017527913 2145437004
2113136993 2118481393
2133375187 2119784402
2567925410 2150649831
1435305756 1861996388
2591399470 2150720100
1374580861 2454938688
3730964122 2171357532
2928609693 2154605246
3069168834 2156632021
975391024 3201600272
928576753 3276389788
3263538854 2161019137
3106800097 2157613021
2865592659 2151851174
2778964762 2148184292
1557492455 2308418209
1506312057 2195970015
1507166188 2198131857
1551963768 2311119169
1552671528 2310301444
1299389880 2689600899


==> txt/74.txt <==
589526592 2971835748
2392677359 1993992152
426769990 724661687
1115694408 2166594590
1014228177 1705108749
765092321 1360444235
2255335032 1995801566
808603695 2638521037
1150446985 1911770607
1489200827 2015322880
349774328 3383503235
1494479010 2017632497
2472068998 1995047963
3373123532 2002661547
526697112 907625121
1028643313 1876379413
619237753 1062497119
514497059 3107879602
161081347 3704486280
981527505 2252193724
1323109272 1942861560
2420803463 1993429656
3335911767 2002384958
-539480360 -992286239
1619945198 1998646028
1150150660 1911727250
2322305171 1995515395
1230079686 2032447090
3153629057 2000920498
1133406761 2155677376
1087465871 2041779964
375880822 634506855
362058681 609928857
1310057463 1936368031
971477524 2277886545
1229357373 2032505872
1116418019 2166287768
1028866292 1877129281
1309584832 1936143987
923108534 2391987469
2577594702 1997228614
487432883 835284881
927531842 1590963731
867393056 2548253174
1465370288 2018462709
1792996067 1966279247
1027778238 1896289746
592284821 1016225640
865624932 2552949507
2277837118 1995644884
1087287875 2041395736
1129772398 2157103979
363137178 3361021772
461568043 3191825232
1028399964 1893098105
918117799 2397827377
1028473147 1889891210
809149199 2637344134
33800949 3920865142
1884014539 1972098355
991209855 2233074468
579457295 995249849
516543927 888298620
1135202770 2153379082
613608534 1053434566
1044800453 1746193533
1033828891 1731485357
588368932 2973951097
786851677 1405503395
1825119418 1968396048
1624178460 1997498321
925363604 1584646199
492166432 3143294447
1307377364 1934419665


==> txt/75.txt <==
4473587539 8674070321
2195118038 12138376393
3359570710 10389672946
2067188794 12364750532
3798074340 9176659177
-495951185 16620108498
1133302705 13923635114
1044611367 14069644578
-311149395 16314077753
2027617952 3459524378
4601468259 7662169961
4601078091 7662133857
4113182393 7619250691
4116054424 7605654413
3570685582 9808713565
3722340414 9316231785
4112078622 7625130881
4107912992 7542476726
4106745227 7535480343
3189483730 5743999450
3168421193 5701152359
8944839519 7965414411
3955068845 6639763085
4012346331 6733970340
3648786718 6305728855
3653540692 6310524663
3253433517 5873175144
2113073755 12281280867
-1364755153 -2899618565
1679455404 2812631891
1549775961 2575359287
2154725117 3676030999
2297590336 3930708704
1474528964 2436685704
1293365372 2095165431
5207789612 7710691788
1889666524 3220648103
1902363904 3245131307
4899124137 8128629846
4897948559 8128714256
5216754785 7718023020
1683153691 13003463181
5202684700 7706307614
5277878757 7741749531
5279252153 7742686707
7370957968 7863465953
7493305742 7871610457
3571434484 9806112525
6168237700 8065376268
6032867454 8070589271
5981198967 8072572208
6888712646 7936512772
6851478487 7943849321
3214935430 10605538217
7338699912 7861922951
9000883017 7965096231
4059850707 6811671897
8806696260 7963533399
3839573186 9100031657
4471841261 8674882284
15041590733 8118237065
10588618608 8002947798
10174892708 7993197449
1902291407 12661152660
1811935937 12802330604
11185824774 8018462436
10634751909 8004278071
9630596054 7968154616
9350903224 7955792213
4338851382 8157414467
4338568456 8157953847
4520171724 8637506721
4532317105 8633237970
4538689274 8630906861
3400009645 10327277784


==> txt/76.txt <==
464584671 795007259
1116051429 2165934310
1019647063 1712637608
1460208024 2019974849
775367695 1378772799
2223990601 1995888129
815029516 2628935387
1150330483 1910891979
385968302 3324148709
1492317632 2015021476
1500762492 2018697910
2563256336 1996878395
3593199357 2004486883
546279732 940224436
1027694105 1874897766
882041709 2525687164
534893773 3074280431
20033730 3949177081
1307619766 1933754422
991501896 2228207764
1325883377 1943021074
2445042320 1993094520
3321363819 2002477130
200344135 332719830
1613439631 1996316226
1150233491 1910751540
2229465584 1995871356
1229958323 2031827378
2744660014 1997504459
629626609 1080159212
1086039962 2039874846
410552670 699883450
351636418 597370742
1311088135 1935692129
971734742 2266158004
1230415917 2031284126
1114153246 2167411489
1027343085 1873648627
1308749601 1934647306
923328295 2390063830
2509186537 1995427520
1135081403 2154899708
929041811 1594530429
825658170 1480351336
1440484016 2020982984
1798651230 1967313342
1028589504 1892925063
592118661 1015607714
841360749 2588900460
2278844871 1995797791
1087286839 2042782158
1130982225 2156486877
352971815 3379919472
503675326 3123737445
1027967445 1896357351
923055151 2390674540
1028939638 1890873487
822395604 2617225753
-86790900 4131737219
1871171224 1972126309
979828595 2251183717
609755638 1046159178
511562784 878486811
1130528389 2156774263
619358079 1062535215
1029411147 1719997343
1015889539 1709765788
586603458 2978631376
798213282 1425128070
1806224108 1967856093
1609990246 1996925505
928569581 1593169286
591709878 2969467745
486646841 3150731412
494251180 847036505
2398891062 1993793277


==> txt/77.txt <==
1028306803 1877571554
1027947099 1894086790
829662713 2603198671
1854889984 1973962801
3428503545 2009367832
1118415409 2164591362
787608788 1404316969
2293834643 1991279204
813938996 1456854726
619877959 2920630151
1151365157 1911927792
-149563143 4237002812
997387309 1673500031
503386715 3120374239
520759587 893630662
634348996 2895211083
614217602 1051243985
1307328546 1933959653
2129803678 1993839835
812155681 2629099445
1306198057 1933093952
1627469739 1996903103
600321774 1026714725
915450677 2404505720
1309278801 1935531449
1148702254 1911681070
412694481 694190717
288768403 3489139038
1500403027 2016195524
1133092976 2155557118
1230515322 2030505450
512137965 877126318
1738629152 1965556292
75309742 3852695225
1028318157 1891632021
1087325833 2040304599
544235549 3055468449
1027832481 1894830090
2830979379 1998954767
828724469 1487196337
2391107407 1989228885
2153108516 1993924939
2423960618 1990062742
913201573 2409295971
1031755868 1727166118
387027836 648614022
2869596897 1999742082
13244449 -31126615
2610334301 1995919865
1129827342 2156681302
467514410 3182170894
1086832927 2039132071
1322650864 1941022972
964541613 2287895993
1134045960 2155213325
977521112 2250733735
468133974 792689946
927237443 1597137220
1632139980 1995736441
1230968124 2029870792
256416768 410984439
558601060 3032596137
593043114 1014609168
993472887 2220134699
642819588 2879468265
1028839476 1722485468
838157335 2590450708
1322128595 1940776688
1482207281 2017121014
926217418 1595749629
1796067197 1969815959
3004113917 2002107816
1118125114 2164822953
1028306787 1877668589
972195771 2260827252
1513923624 2015741675
1804147172 1970375280


==> txt/78.txt <==
1023531228 1717432880
2523907647 1994875391
782254805 1391452610
1229947706 2032129271
993647110 2224085547
477043378 814467024
1028509202 1889992126
510069263 875202167
3469855754 2003976437
1230472033 2031420736
1118141854 2165534578
968413359 2273547501
2580292842 1995667882
1046085280 1746422233
1498806154 2018285354
620692513 1064253093
917399134 2404118640
522618706 899050701
486825551 3150987927
1309924267 1936470174
2687825888 1996750993
605419947 1037811691
1028055560 1875322463
958980187 2291017653
1305581488 1934193360
1007705833 1696809356
395690020 3305899868
884626973 2524321491
527722229 3086051207
1117547571 2166132846
1861181246 1972056304
1464760594 2019286469
1150720956 1911448578
1027936104 1874702970
1452509420 2019934966
812842922 2632106493
2460885694 1992702680
819868050 1467941436
1028152424 1893080846
845200082 2582739918
-24604638 4022863316
1612113665 1997169703
2273286159 1996076730
929444087 1597633939
488376760 835366612
1132857755 2155841903
405467828 688564121
452257316 771328552
1491700861 2015245340
589759455 2971875323
-80426785 -167183241
425432096 3255511132
806926282 1441702128
619809062 2919543880
1086933398 2040040116
626445473 1074169319
1617390498 1996392747
1783436125 1967539870
1087662840 2042047834
598938994 1027108769
1150946717 1911796024
1307356046 1934451440
476026097 3168143200
1322666269 1942914332
1129617108 2157170378
1028543511 1891078550
2215600521 1996073159
608520670 2939274217
3503233714 2004279221
1321773845 1942708112
2650622804 1996669367
36194635 3919192798
827590872 2609663587
918662891 2398769930
1803949740 1968426005
2297365956 1995884306
927233924 1591251209
1134253864 2153768289


==> txt/79.txt <==
796708699 2653870928
1005229585 1692347517
469356011 804752656
1023104076 1715194964
1429487457 2022352708
1229925490 2032124793
914429874 2399728349
617561363 1058648760
2636261454 1994390274
924801393 1584301751
1609926789 1995362765
524463321 906530215
841537729 2586614561
2390271083 1991729167
1780250826 1965163690
1471311672 2020451392
1151807689 1912066514
310966317 3454439548
1028979501 1723016087
783211021 1394855646
2440466257 1993817907
1127245584 2157330915
1151586812 1912042859
606629376 1040105372
914175564 2400263145
85147604 127544272
1499556945 2013433807
980581473 2246446313
442097278 754619451
196160674 3650925302
620134696 1062853792
1321924028 1942442644
613236054 2932909870
1027749132 1876119696
1307597632 1934847883
466474141 799376633
825546494 1481062308
34467051 38410695
2381060196 1991370077
821512196 2616793388
974514589 2257982701
3244835308 1999774816
470102191 3180517898
1308289261 1935381118
952793425 2299825602
854722397 2567130086
1116445415 2164567031
776413099 1381160547
1027854465 1892481045
1131275808 2155728340
1049773090 1750487689
1116345288 2164639540
1230462635 2031470694
498756406 857851089
1611318209 1995101283
1028257477 1890309919
1791324881 1966009206
-23223402 4026277987
542947636 3063550119
1130289306 2156138948
2836860445 1996670394
2293859455 1992960320
615719325 2928331832
368513827 3356323076
1027777964 1876467888
3193392247 1999391670
1322221322 1942640842
2240511015 1993750532
1086023711 2041022756
627341229 2907346875
929310295 1597290200
2260759563 1993128726
519975860 3100478253
1481382545 2019995602
1027558135 1893857644
1310938780 1937458904
1850381222 1969630708
379301785 644588430
1087171207 2044263778


==> txt/80.txt <==
1307814809 1934760223
1026394474 1719707455
1458158346 2021857690
1028113420 1895741303
2476828864 1994128960
610256890 2937186568
788866860 1406012681
1230727609 2032130958
493191563 842631131
1116699428 2165043665
829033349 2607761547
2224563235 1996246882
1323664226 1944148125
1149923202 1911607088
930322966 1598595454
2393854504 1991275618
10339054 3966499122
1132979362 2155681829
1311541993 1937768978
930087176 2381681008
2213236986 1996304871
612792436 1050709080
1897564019 1974997776
983571477 2247540544
3509186896 2001360994
928730109 1594082090
1029109925 1889021780
1007260901 1694751187
537367380 922854238
2846352979 1997654985
1629635237 2001582756
516977504 885908107
2259078280 1995653609
8909933 -7357020
429029488 730823236
1028099696 1876054109
837377334 2595045284
2725217745 1996318914
1086688894 2040385222
983994866 2244050484
1229804359 2033208838
1023207531 1714759647
622594901 2915780098
1494957696 2015424528
1431792605 2023150969
-35585204 4045038629
1128871261 2157320046
1753936779 1965285560
615687813 2927788727
1619214692 1999568656
1150700034 1911722920
523351386 897462757
781216778 1390601256
1308700858 1935459597
3717164899 2002658533
1006438606 1687643142
479939467 3165493675
1323468155 1944093110
29854787 29434946
1130260102 2156754105
2440644179 1992766961
485957854 3155885699
1116470348 2165231749
399946300 3299322018
593238109 2967156492
980969993 2268525610
1765122953 1966095358
585012771 1003158927
810788542 1451006051
925970892 2386341378
372968882 631907839
435463656 3239994511
1087683589 2042999769
1132482068 2155843608
1028185458 1875295278
2533552823 1996133941
1028567485 1892813714
625491332 1072734226
285469692 3496131331
889617660 2516970992


==> txt/81.txt <==
558088286 1083112180
1254530070 998398632
566879121 1077784791
615056047 1016157162
127343495 213672292
429645753 1280812764
1235987821 997700942
655010827 968213417
503049633 847140893
1270541363 998446789
937251284 986675075
514812054 948597049
-93839441 2139560864
61149245 1881351091
661609865 971824805
110561297 183896888
436990334 1269633425
728152840 1009871292
514477140 944705278
169023008 1701386265
754858480 1008995045
558452068 1082915002
502614377 843461294
653594160 967102126
465952224 799297229
1438391326 998821570
565589891 1078313549
513851003 861617628
309396871 531084885
1131198539 998108568
401890490 716323584
514492507 945157454
575447252 955812684
563978450 1078907480
266514647 461452073
423633942 1289871845
516945563 865763881
319075406 547144839
916884707 985292743
1111199304 998229568
465718457 799012623
1109084449 998229757
290593180 1493104010
807856717 999576178
317489959 544394947
-137916365 -252945568
543701248 1021777489
261168580 451775916
123902735 207571831
614916243 1016324076
232127953 399847533
1647670251 999930367
303258990 1471418189
184177656 1676547236
652541488 966956115
543432587 1021142859
1128596624 998155027
809043827 999338562
654405756 967746446
461867058 1195767726
129043836 1768271839
314927313 1451056883
478979122 1143178198
1215055269 996917964
901542633 984305500
308888632 1461513471
487792231 1126600665
197300191 335606332
463400885 1194005249
447310431 1254506276
661492517 971751379
730579575 1009723579
389038354 690133414
1902259372 1001048683
407323545 727401939
514147277 946926046
575437468 955832483
226612028 1606203330
514230668 937699178
485758229 1130420435
201258357 1648171166


==> txt/82.txt <==
1245607899 998186134
1132435664 997951745
1309050886 998490520
433091949 1276219526
1215950312 997057614
543587767 1020895602
543167701 1019996277
564394051 1079026414
564824603 1078495385
566840699 1077720662
565964228 1078074324
557817741 1083025889
514180772 946907830
557985415 1082767141
405733647 1317005098
404428962 1318997169
297905490 1481218144
481131853 1141096667
503804840 845767924
496729441 1111325335
489518027 1125458936
461214158 1196197384
460359763 1197191823
236627577 1586763937
310615052 1459153239
309388982 1461295935
183711720 1677144985
204912063 1641373623
260576356 1548566033
575319990 955783888
575435115 955801096
514525123 944626196
1297332863 998352667
300204503 1477721346
12502704 10398642
514264566 946485695
514298686 937418924
514177218 937391578
49981696 1905511516
398393541 711548638
506607721 850325915
522145025 875561799
467911736 803486755
467502839 803000392
409019984 733035478
406556559 727934780
424152371 1289411994
290808292 499082486
4221653 -4160750
223648626 381940225
245713077 420166375
308658251 529216635
301111638 516214584
184804244 313241393
197004425 334996313
261020863 449476778
263629650 454466850
1113103824 997941321
615018476 1015893072
614930605 1016004464
654775852 968019637
653833266 967282968
653027158 966668643
661439985 971681607
661960773 971967348
242256585 1577801203
930489249 985841107
4343664 1983360843
743823504 1008303668
727270049 1010614622
729806687 1010494111
811042432 999895972
806228543 998961169
892954820 983338838
874466919 982213953
1138222899 997786365
511928176 858965384
1146555574 997660277
1763541021 1002180044
1649262211 1001297358
1202960295 996542476
655322161 968445342


==> txt/83.txt <==
292779843 1490432309
293780463 1488638111
66955948 1877240229
217415222 1620911944
304415342 1469888436
309819868 1460480926
174207713 1693730521
201965277 1646152947
242682476 1578583793
575901899 955929235
575911537 955943144
515221122 947043067
515297884 946647358
424298897 1289788307
-52172612 -105342651
514600407 950015518
514341241 938541656
514337415 938593938
37105327 1928203413
404723602 721193574
502551646 843419680
504305346 846228139
511257506 857362535
523367793 876693425
464897104 798937650
465503747 800682067
411253511 734234731
420301378 752737843
309122628 531381103
314329503 540488341
6989709 -790455
221686282 378478731
240869190 414072537
335031969 576085177
343956352 591477593
183068263 311061583
107971538 177926697
565579584 1078218254
615102408 1015854974
654486268 967793446
283791150 490385425
269869852 467598183
615161972 1015773585
655364559 968227756
653666782 967158849
652926636 967063391
459239427 1198334302
662206408 971852819
237250604 1587624582
940991463 987497939
753070066 1006531390
749904937 1007126422
715049293 1010974670
731969721 1010176765
809251518 999024031
815317876 1000231807
880011248 983244339
876005671 983020471
567457486 1077477442
1099075740 998193237
1662663403 1006800778
1577458452 1004998323
1301163865 999059842
1227700358 997104957
1095136652 998206645
1107264743 998092619
1436300062 1002054230
1338388268 1000150554
1189734334 995658146
1214773086 996597531
543042394 1019443246
543491434 1020542649
564280716 1078724265
566760524 1077754004
558286889 1082937467
558154760 1083053707
405509127 1317865469
416556476 1301394003
440187007 1266215769
484262115 1132760292
496660408 1108966851
486472176 1128538738
458299567 1200866335


==> txt/84.txt <==
1713153993 1000881159
308157268 1462565446
459963138 786860390
566156968 1078021689
808102147 999390875
255015637 436316083
1504827317 999713858
715516617 1010280993
407541604 729383073
513993978 947322727
460639732 1196489579
489811711 1125813567
-3995792 -18266202
1116774785 998478250
919454603 985456626
661605084 971611614
575618758 955981838
492237484 1120254073
298322192 512055080
299934412 1477596854
-46642845 -93182187
497094085 1108543734
240145034 1580847073
564587321 1078547726
906537722 984764623
513357295 860100739
655296552 968446331
559090400 1082086763
1307375354 998259838
512558733 858862007
558302236 1082551394
230669773 1597240188
134292447 224933997
263482623 1543659860
514112587 946513749
615005211 1016105463
745968577 1007432902
1132728267 998159971
566410600 1077934920
380248850 674216374
270475127 465898188
654336354 967672298
749432243 1008902986
236026391 1587978946
543443373 1020378669
543404396 1020270527
1208173426 996680688
1760101259 1001174597
1249867932 998307651
1320763227 998351987
307416422 526887490
514007544 938374685
501178608 843287573
435366977 1272731199
615260644 1015797046
730920788 1009427382
661941083 971787132
301554191 1474720663
507892493 851656531
208152698 1635205411
185196000 314851525
268576773 1535581548
1123762322 998308984
70404816 1867701639
308583043 528776979
514250141 945428204
382066874 677913768
878286553 982798056
405536821 1317134731
402250533 1322047104
485048728 1137589628
514292120 945116178
514005679 938119996
273170441 471065738
938770434 986662878
1200139616 996364542
558468748 1082418903
240162574 410276909
654031127 967425869
809849469 998925397
456816781 1200935367
-117557473 2185083627
460950242 789629472
575665850 955990451


==> txt/85.txt <==
-128465031 2194603758
1217835380 996547695
514443593 944680670
180918722 306634822
427283773 1284283693
557790039 1083031427
299148119 1479815497
1435793480 998404570
98454636 161702673
402004954 718503485
261207746 450698210
509596926 857285158
235839202 1586982055
1106425708 997756889
802531538 998870758
297742137 511963597
173177261 1691730047
717938652 1010927095
468092994 808768671
489085699 1126244833
514067983 946873260
513784018 948278988
514212929 946073388
1221874403 996622293
418637173 752275655
490700533 1123079559
566303318 1077922747
1160405489 997287409
653146100 967296635
1890922445 1001575022
654890150 968663943
906863619 983575611
575297304 955870007
514045850 937690383
464441571 798312828
1140525748 997638659
220663373 377724974
1392243507 998060782
734755502 1008684195
1278637104 997738308
307710604 1464350417
653378868 967478553
206710449 351922791
809475195 1000238273
1741976150 1000545666
615126641 1015761638
-15103529 -38396858
308520390 530443342
900311816 983070865
564881056 1078546340
315495302 1450973862
253752297 437227177
245257396 1572032442
512507772 859503456
575343076 955876480
746363234 1007226284
614972565 1015960011
220733770 1612702180
1246533388 996842651
543314568 1019786710
64597297 101912429
422447723 759998160
661795718 972054076
945586371 985685288
462590323 1194509747
128858021 1765484402
438267536 1267793589
715708297 1011013133
429775607 1280545015
314350104 1452973762
265043003 1540533369
485799095 1132637426
313897452 539638763
514566190 861077992
462499593 1194717954
1147413131 997438843
514043438 937838899
662516216 972350004
543558609 1020389577
565149997 1078376103
408505017 1312276248
557830721 1082993926
505917869 851303303
299336653 514573331
566688597 1077754598


==> txt/86.txt <==
492822627 3141236514
4728948 -14908074
983546721 2244039410
1867682527 1972823859
1306325523 1933491988
2223763745 1996693845
769016320 1364816251
1151047556 1912061602
801248965 1430010549
1133567371 2155517145
422819248 719607022
358531921 3368411245
805399936 2643771853
1458099092 2019662590
789783135 1406582229
920346035 2394278601
1787079600 1967472915
1628480946 2000029220
2299927158 1996399122
1229983814 2032116912
461921027 788273960
616116618 2926915501
971318019 2272916370
2517666084 1995601872
538691043 929683377
1086530834 2040349935
1309607283 1936077441
1324445042 1943756063
1116141991 2165529009
1323922454 1943455329
7226881 3967518785
2559180379 1996824603
843749710 2586469270
1230118179 2031937821
2449586185 1994348805
1459133623 2019533635
1492777580 2014988036
1307359966 1934308565
1040689686 1738990928
49588530 3895352035
965839217 2276970946
607597396 2942490941
3477394876 2002327192
808322140 2639292279
631197246 1084405186
538732176 3068380064
426059139 725467688
623232643 1070616586
1116387158 2165386668
2422381571 1993971706
988390195 2234460373
1130743026 2156635376
1027986988 1875742414
1028743262 1894027927
1132028973 2156108265
919035187 2395784803
1028575182 1890236444
1008412263 1696477847
1028060624 1893927622
613669496 1054632454
1764184448 1965883629
1022456190 1714947886
1617849955 1997908656
1027918421 1875548096
808561323 1444206862
418735392 3265561084
3394107220 2001793603
515140447 3105771388
621672515 2917189744
928545976 1590528298
1150903649 1911850128
2242788265 1996560458
511246075 879738156
1877265000 1973170072
2695321558 1997595832
2640280703 1996922933
1462611770 2019431258
1128791029 2157422345
613058413 2932578779
1017104371 1707872888
1309303518 1936013300
451812467 3210768349
1086606773 2040553765
530269929 913657214
14416699 2114893
926149120 1588290011


==> txt/87.txt <==
459843428 1198977472
427951533 1283545375
423467605 1290245836
300521781 1477655119
304676219 1470143635
-42605589 2062568248
245860032 1571058063
314161164 1453124880
309644424 1460921276
139020495 1754135693
176753966 1690157037
272327869 1529122743
575507299 955987847
575775051 956034271
514301512 945256527
514313936 945412657
514014917 947197030
-96475409 -182576198
514070209 946839319
514055453 937718884
514041194 937979837
59018187 1889866755
407225082 728364863
504371912 849101173
503918691 844715470
512670567 858872054
514050858 860502870
466024383 802267921
467086248 805265463
414991306 744190486
415968182 746193182
297829439 510537570
295844408 507301757
4338830 -5161096
184492698 311855125
209900929 357797059
315826877 541897158
311959988 535207954
114527585 189259137
106578106 175218593
566409867 1077886850
564290256 1078740500
615228920 1015988725
655075594 968269139
251233050 433681279
265770045 457975562
615308540 1015875575
655197644 968333708
653884437 967308155
653184023 966750076
661032797 971552918
661172338 971599959
229089021 1599926213
746740159 1006923862
742452361 1007573127
726941596 1009980703
725144060 1010073941
805890059 998074035
812872242 999409271
879162832 981998431
884785937 982205824
1155241185 997727777
1173129186 997782538
1836486713 1002518820
1964056010 1003722812
1319207547 997300903
1365957661 997944623
1130002573 997759998
1133388921 997760863
1606366669 1000636258
1450506463 999495091
1262917628 995892605
1242661231 996298570
543334056 1020255059
543541867 1020733256
565148751 1078386234
566115588 1078001146
558173211 1083256680
558580143 1082880766
420740265 1294341081
415458345 1302263956
485336722 1134158816
479518695 1144987729
494024625 1117175939
487396440 1130127795
460461068 1197188196
934841310 985433603


==> txt/88.txt <==
3331893620 2001900365
515464071 3104589257
406572049 691303247
459491684 3198085196
586821943 2978720700
2650769344 1996606756
1755241776 1965122634
1873069038 1972930860
597694706 2958888739
2220397415 1995995489
989780251 2228723087
1027872666 1895759620
1022337632 1713365049
1306239546 1933411548
619069639 1060993240
914426846 2401791082
1619871808 1996332010
434156026 3241920323
1021403256 1712142517
1461681862 2019539312
472899985 807542819
1767592343 1966021485
1028227294 1893109534
611473418 1048704128
1632797695 1998814603
762205943 1352072005
494972464 3137052502
807596756 2639773241
10916057 -4008178
1116307136 2165470834
2273475945 1995603714
600859375 1031465803
1309828434 1936273778
815764130 2627530786
1307277972 1934267138
2554279348 1996402105
2247513330 1996003808
1131729195 2156047359
1229931755 2032324405
1026650183 1720220230
622508289 2915800736
2435734229 1994374218
400544914 3299971885
1875063638 1972712842
2433380145 1994337942
3517201560 2003249476
1466645906 2019385350
544254331 939615948
1028046822 1877364775
498884746 853169770
1150966657 1911969468
1447717689 2020302110
807982255 1444552426
1116029714 2165739310
21423475 3944930623
524073375 901150946
1151399640 1912010012
1133099977 2155568508
1230142086 2032029885
16901809 6509116
972790618 2269768660
6410526 3970510918
2764587262 1997710930
478891199 818544794
921175427 1578119986
2481206190 1996209286
979952067 2251614383
1129391865 2156997948
2224774865 1995977773
1028018612 1894763898
1310176513 1936549918
781843114 1391536943
1323209414 1942819446
1028026022 1877089554
1006797347 1693469319
523538011 3091898765
1323111261 1942794052
922707130 2392124315
1086667123 2040435649
877821336 2535275424
1500324841 2014287236
618796200 2922308006
1086771078 2040724586
822166066 1472282360
1028588861 1890261370
984946436 2240087373
1117765016 2164653829
920399212 1577010784


==> txt/89.txt <==
2236429212 1995730204
587366215 1006487713
1041324215 1743569065
1310186147 1936420470
1483273749 2015308900
1461190884 2018420434
392521808 667104696
519430577 3100520862
21833659 3942650375
1231048783 2031148224
1231258255 2031135497
478516238 3168259504
2234980086 1995730281
1616388577 1997783497
1027775459 1875353791
465686110 797150616
-4289307 3986952583
780556613 1390109236
930073020 1595930102
1116665479 2165581779
1309982608 1936316400
1004304216 1684989413
473115768 810685658
921183270 2393981900
1020033878 1710566295
1741328594 1963728779
1150516845 1911828062
-32016158 -84202802
1116602590 2165614897
1148519281 1911535693
1307659253 1934489143
3356587055 2001051703
1028600726 1889688205
1131443916 2156362356
2325278761 1995799316
309094614 519347482
810425238 2635858922
811549518 2634173964
2508607762 1991920788
623961303 2915123648
613651629 1051889748
1151716153 1912003010
1307203017 1934124537
877750295 2534936735
109500840 166137536
3015148159 1998336538
981859481 2245505760
980120846 2248890339
619267802 1061630391
1323423424 1943582040
977304057 2256449558
1028076042 1893195783
801375475 1432133406
1728199712 1962740432
795643611 1420652378
503109980 3127578518
1323480723 1943621865
537801813 3071269451
799035676 1427614634
1129034921 2157330302
1134210031 2155242722
2255618022 1995544716
1026327673 1720802441
915096451 2401077271
1845617473 1970460250
2566425463 1990870192
884622538 2524776730
1086589770 2040122482
602729226 2952173010
3475533981 2002101008
613182372 2934186992
2834286689 1996385084
1455767268 2020720172
441971775 3228407886
319678885 3436522722
2730124162 1994880311
967915348 2279601479
630065320 2904357287
1133093805 2155677190
446104214 760350201
1607502914 1996066684
2886985983 1997390830
1027894120 1875853253
491860855 844751450
926359649 1591041643
1027905029 1894333084
575140413 985568924
1488217713 2014361937
1086700302 2040358086


==> txt/90.txt <==
1027889472 1875584305
621381171 2917911118
2219570282 1995998251
1322251250 1942799514
515010951 3105011833
1027679779 1874488947
1758842621 1965356989
1490341694 2014714091
1444086730 2020158340
786055081 1399560858
1869703544 1972466141
1858349891 1971839145
1229629117 2032264038
480003553 819657842
1321877197 1942558087
1027022973 1722026048
613985706 1052893494
2533510387 1996501539
808951213 1445977861
1305732190 1933098023
603424107 1035063878
1006351374 1688900423
1150516076 1911590385
983996082 2243311726
817272797 2624916567
1028495269 1890795696
1007088657 1695408166
2711127704 1996944833
922263596 2393472546
879351627 2532517823
1780112275 1966410642
55887619 75215646
1028981009 1895868328
1028511421 1890963189
1622602485 1997988593
820826135 1470282011
1086584812 2040448259
1028052037 1893969023
808654963 2637795895
970950613 2274862382
-58809865 4081435791
1616014003 1996695793
447846428 763367571
1150000868 1911516694
2477366449 1996328093
627131357 1075711166
626206042 2909492851
965842550 2278666755
482208004 3157643837
927947530 1592972147
1129478902 2157168158
2398752458 1993076814
3508071728 2003068588
2275801305 1995609787
522772085 3092707797
919510446 2396670656
598755802 2957719118
2256703408 1996024811
1116809053 2165135572
348608150 589809494
-36354068 -86780721
847681455 2579351530
1132214096 2156065074
1133215693 2154791790
376605842 639212636
385694718 3323051039
777223508 1382039766
1116281868 2165639173
1454077278 2019630371
487071361 3149309388
1310202205 1936665989
501073413 859628300
928692301 1595101302
3461263310 2002748468
1023177106 1716122111
623334302 1069180071
983733678 2245443802
612967061 2932406639
1129339448 2157261766
1086545735 2040349043
51655054 3892924590
2900049057 1998407290
421848304 3261563947
2431666383 1994486712
1307434244 1934430466
1230209082 2031442733
1309941153 1936457087
2227427768 1995981757
511272847 879032704
1462248404 2019378317


==> txt/91.txt <==
1086717912 2040384286
470077268 803065936
300211929 505405466
1743945725 1963860980
2488979322 1996087289
1132652960 2155834020
2298109266 1996070522
384198255 653680870
923420643 2393577403
55656015 74467210
626410813 1074706018
1021940555 1714076481
1466853040 2021482380
1322845433 1942925403
476052617 3170650757
1028637396 1889839014
1309805618 1936211797
1322453409 1942727232
1117758914 2164772754
2988093109 1998792362
618355148 1060807167
1150756529 1911687114
1028040349 1876988805
793374342 1414914593
859537374 2561732202
1027938758 1876480282
2223453857 1996235242
1130432178 2156698215
1473646796 2020116787
515680620 3104084681
2669896841 1996200006
808764429 1445855323
1008836340 1692837201
927010240 1590345176
1745460721 1963961158
1889802558 1973603610
1626211338 1999332340
1028465061 1891017424
536245859 3071574134
2497670219 1996134044
1086823142 2040162139
1493691166 2016010851
837301623 2595128424
861510040 2558759974
598473873 1026674264
1307126791 1934075842
1309657674 1936181238
439463180 3231066070
1307565161 1934468461
2438157586 1993910505
1028042062 1893954879
538134708 927922193
2235785586 1996190018
3379187390 2001601822
620234285 2920289101
981193694 2247143361
1028961432 1896253322
828050803 2608909121
626121803 2910057353
924664801 1587979140
3477446595 2002312792
1117693555 2164813612
1026801656 1720385257
2289079442 1995553047
592703311 1016613434
602697593 2950770183
923942626 2391361500
1151983061 1911802364
1132181210 2156001617
1231420814 2030204201
980996673 2248696128
2441435972 1994045304
1627416926 1999217668
1230420885 2031476767
997918449 1675149008
971560555 2271840910
488227781 3149896416
384657719 3325050905
1129184276 2157185779
49569099 3898531285
1463984659 2021988807
1850008948 1971011180
966663058 2275405554
8348725 -8868284
790413113 1409050662
488231063 837152458
510798127 879209886
8742234 3968321489
803190219 1434420414
600038736 2955367319
1149586560 1911516440


==> txt/92.txt <==
1322614702 1942928921
2411156257 1993253279
285408422 477894937
1790820358 1967431231
2284255640 1995654143
-1311487 3983848396
1134351938 2153830610
1118064881 2164216505
1478318157 2019020213
1042702285 1745162550
1133128371 2155648057
1087035883 2040275552
997456108 2215570937
1007638211 1690284083
1130212670 2156719640
1151805229 1911813796
621435500 2917774901
1027467911 1875923412
1309845827 1936277513
886884740 2521381739
2263513746 1996136066
2217717628 1996113798
498690338 3131584947
1799111207 1968145396
1027383104 1875545840
608410962 1043331968
625411272 1072797845
1151057439 1911715844
380976109 3331503554
998157365 1674962139
1230714646 2031853119
524271903 3090910966
811691599 2634253690
502508187 864282539
471827066 806411861
1020527678 1711118122
806473580 1441068498
489148398 839099963
1460182114 2019826257
1310504104 1936805769
2768867170 1997830961
2440405250 1994447257
2651577527 1996782968
1616244911 1997017161
2531470889 1996562018
356362162 603115268
-9919771 3998540597
812483159 2632488982
2227335744 1996102068
1148882190 1911401660
500259013 3128945448
5468826 -13647815
622272252 1067387505
923508777 2392522333
924172739 1586788431
794660255 1417186459
778378703 1384509561
1028566967 1890021542
1028614800 1890536151
789252971 1406138029
983225824 2243321928
464907624 3187173339
1118469156 2163876595
1027991746 1894097311
923821359 2391183617
890270387 2516102266
461350354 786640772
1230867482 2031648813
1810333291 1968801125
921909983 1583897860
590004816 2972524580
481902340 3159506717
2487591801 1996297716
1486014253 2015974397
599972561 1029151864
621381976 2917874724
1322416284 1942838684
1028053818 1893756747
3284478888 2001114798
1618037158 1996757030
967766866 2285749495
1870436777 1972792835
3536557565 2002684365
1460809802 2019562144
1129696441 2157035939
610840038 2936131938
971194865 2276250150
31867720 32745158
302608856 3464950295
1306138466 1933338077
1307679152 1934534005
1087276785 2040819964


==> txt/93.txt <==
324049634 3428381672
1776904590 1966263261
642912444 2880458629
-28402012 -73388784
407243251 3285872267
1306992834 1933962661
1132429361 2155452968
795068733 1417302822
921943213 2396325417
2827511869 1998331161
21594497 14529679
1086722601 2039987765
2258331596 1995608205
930209627 1598331662
925482188 2388346678
994037563 2220860071
1028660922 1889797746
1231298668 2031004361
960408136 2285050371
1152119397 1911809252
1860295920 1971846681
1028196940 1894001217
1322593711 1942941705
2489045083 1995390930
583111569 2984134189
1322567074 1942923868
1309823607 1936193401
1613407285 1996636138
-24206058 4022886465
991923974 2226005513
2221174572 1995723163
2710683258 1997289815
1021503402 1712602396
437567406 745889274
1137055629 2149585089
1027728194 1875946575
1148454503 1911252434
1023994848 1716481477
3434815497 2002280194
302769342 508936862
970969754 2277070356
1783784254 1966765799
1856498744 1971694856
857115363 2566578569
620498106 1064161186
536652133 3067986809
809056847 1445761157
1117656098 2165959620
1465938502 2018923659
1230878273 2031560469
492189389 3146987029
818148488 2624853406
820303614 1468475795
434717848 3239759482
1028147373 1894243995
449558129 3215482868
625850223 1073307377
1507525577 2017649860
615419160 2928606912
1116970577 2166262250
589448414 2973266003
1002439482 1682945866
814443857 1456717075
400832671 681903790
2209618149 1995687865
616882025 2925891217
1131543702 2155803740
1130131716 2156848277
863527932 2557037629
-37592912 4045752377
3448770528 2002374129
833829516 2601343520
534047858 920075443
1027755489 1876176462
1614817246 1996213016
606987053 1040764760
1307999998 1934758675
590659393 1012575303
2415488270 1994120345
2270671807 1995655508
1007888942 1691784717
1458148903 2019334627
1086676695 2039867031
1497157185 2014083914
455388127 778893369
2534993815 1996714994
1028728991 1890526297
926923116 1594213535
1149656092 1911434501
1306377560 1933488275
2436215671 1994538221
513272177 885810505
1455486229 2019468844


==> txt/94.txt <==
441106778 3370346574
656704376 1151064386
856249012 2701654584
1041584761 1771983953
514299447 905416672
1007863203 2353012904
2446406700 2077515799
1344032988 2019719644
541151125 953209616
849402597 2712540738
2259477887 2079714330
1340529847 2016934804
1356875535 2026629092
2255669656 2079833704
963808511 1679979980
3299843428 2084494278
1120965732 2123663033
1663573607 2084412653
1497077112 2103818891
2530957137 2080238316
-46492237 4201545900
59382499 100835877
1062166601 1958502450
951787623 2481738014
1029737550 2300294528
558755021 986780661
892443503 2647573209
656720934 2999945905
1185042164 1994931641
922519775 2602518901
1062913245 1974887737
1162913917 2241233295
1819898021 2050690972
1516624538 2100877635
1067009919 1813002765
1492871095 2103972905
1062470126 1973562372
646704117 1133916653
959229166 2473090426
1837928175 2051611668
658843932 2996278812
1061726064 1956809761
1519422996 2100477574
2275149974 2079654119
1185586345 1995011002
1918829788 2057120763
1014302356 2336874470
1911666065 2056715417
659373415 1155659461
1167168873 2239500495
1074169151 1822584437
1264360247 2115388381
1341541057 2017753613
1461417962 2108079300
2469285707 2078481977
1167231297 2239464222
964231394 1680368043
622016920 3060425270
1062523137 1977416763
3518781117 2085890605
551602518 3187868786
868124932 1580838674
1042410959 1779755766
565076421 3163494164
71117771 4001050694
496168099 3276675483
505319905 889201065
1185589041 1995015151
635552262 1114575889
842071250 1527412331
2287260719 2079595195
384694249 3465682511
-19640636 -38915988
519369766 3239488116
811102550 1464581396
2486524068 2078647477
106699921 184516845
809300905 1461027352
2557529390 2080374828
1120909199 2123532734
644419505 3021268368
1152074516 2248231644
1651075794 2082061744
628571146 3048499489
1164432467 2240614620
1152000570 2248318303
1062570490 1977069780
538964275 949065190
1264083695 2115402878
1343987102 2019775052
1018748368 2326442092
2843110225 2081388343
1357155318 2026785797
440668985 774906043


==> txt/95.txt <==
2295836707 3945845178
2253137096 4012207673
2282538191 3891782537
2255763950 3837807466
2436525182 3923096022
2280710188 3868552162
2277210203 3864454496
2343332384 3925048438
2333219790 3915996997
-2478528 -4214630
2289102302 3926573185
2282580529 3890182142
2277999512 3957925267
2279746368 3867385090
2201646739 4109871416
2160774270 3674195402
2295740609 3945884510
2423133454 3923371431
2276656270 3974994423
2233886933 4050143297
2322291144 3925680112
2257576345 4002022980
2278536571 3954011543
2656789481 3925539221
2258410449 3843145707
2343329962 3925048574
2334219425 3916843037
2349164061 3924871754
2248940883 3822927592
2189854751 3723847269
2294558355 3946375128
2246893090 3819974434
2251656542 4015516764
2241513335 3812129684
2282973170 3871135259
2289120848 3926675728
2294353042 3946460292
2395223514 3922061310
2484197131 3923642449
2227854069 4061320634
2424031845 3923352404
2436434142 3923094898
2349521658 3924860212
2257709129 3841698690
2282499134 3891764702
2322221234 3925747596
2237498379 3804954284
2247592996 4024775824
2393591251 3921700399
2278288725 3956666220
2248061207 3821659576
2256241446 4005070982
2301245788 3896843842
2289180424 3926841752
2482571620 3923623897
2277303838 3864541394
2293001194 3947349290
2242035965 3813040373
2332740541 3915579908
2478360294 3923604876
2407249483 3922411286
2201100486 3743043134
2346211810 3924960902
2246578970 3819516063
2346220690 3924966896
2301386438 3897036700
2473814550 3923584746
2278393639 3956256241
2229905519 3791395309
2253854043 3833963897
2282578341 3890257469
2575589905 3924658845
2178773785 4152738374
2283396107 3871728398
2436529620 3923096076
2082741554 4331955611
2282711902 3891836309
2334070420 3916765892
2436438656 3923094972
2414186567 3922778814
2240256484 4037392143
2173537177 4162530312
2268778246 3987478051
2272894338 3981035772
2322218864 3925750322
4808 8176
2391056467 3921043101
2289176094 3926829742
2322289778 3925681426
2241797606 3812631114
2292928332 3947401084
2247336463 4025218763
2268248286 3988314142
2239007012 4039823912
2415076904 3922829411


==> txt/96.txt <==
1129186144 1896614604
1156246684 1895734943
1221946893 1893713400
1243399098 1893961880
1006737458 1711859948
1032935895 2035715443
-12965546 -23232992
1060224575 1982844246
1156488396 1895727190
1230902146 1894222219
1059097713 1985448123
1096143476 1897705180
938696909 2212275479
1140074690 1886754272
1205128544 1893433603
1048737774 1783458432
1199469787 1892564292
1096085442 1897541656
1141093006 1887676110
1043336462 2015659492
1129253828 1896549302
1243491968 1893963026
1108326026 1867835718
1086877207 1838526509
1150300008 1895920078
1108296702 1867827682
1243403394 1893962012
1201753820 1892664599
1287500873 1894476705
1096140192 1897693132
1060530604 1982133799
1084309388 1835418729
1336530037 1895012805
1194197117 1892026418
1141049322 1887646922
304470341 516814924
1049005909 1783919939
1090633971 1842961847
1089539452 1861953464
1046374390 2009693486
1056606467 1794794432
1101311606 1917331582
1053891642 1790889120
1102562260 1916806051
1041206088 1769729326
1068489272 1820238819
1153185352 1895833916
1064240237 1974001723
1129186574 1896615198
1053858108 1790841368
1129256136 1896547070
903012868 2279201454
1048584882 1783189341
1090286339 1842477031
1054417858 1995871948
1089582641 1861300085
1085239156 1927412401
1062030460 1807248502
1084884287 1928691739
1021430465 2057105637
1019907792 1734309034
1078082910 1954571715
1229860428 1894243918
1096085798 1897542674
1089493092 1862646524
1087709006 1839495697
1101387002 1917299807
580436196 986294242
1036549960 2028966059
1099942669 1918238631
1243488682 1893962988
1150294948 1895915544
1085693153 1837219957
1054505078 1995716062
1089502018 1862508949
1065946960 1815077590
1072917887 1962721906
1049026357 1783957058
1321329499 1894842366
1221011677 1893652826
1086082095 1924401798
1292268471 1894514701
1141173909 1887727803
1017359170 2064829118
1076371459 1957355579
1084785570 1929001935
1089562506 1861081057
1054574216 1791875430
1153177796 1895828714
1102634094 1916768140
1278974162 1894441126
1035315104 1759955452
1083478821 1945938041
1063736377 1810650774
1099855920 1918286860
1289697628 1894495223


==> txt/97.txt <==
12440289574017 338378673019006
12221712275476 338790442742426
12438975644244 338381110873279
13034183928269 337165078432011
12398998517323 338456319276182
12427872606149 338401996509637
12541966435488 338176260592937
12468819804678 338325543132543
12516652220511 338228149236399
12486358646456 338289829890590
12484400200268 338306433688104
12554249985641 338151027478350
12481535009557 338307059721939
12483581099709 338306662508924
12477920416865 338310237992255
12510039599665 338242212713943
12326936520111 338592131242915
12433428455015 338391361118730
12478251651692 338309636595895
12478277540074 338309591541668
12428077758878 338401611356626
12444697741393 338370549668957
12549755322883 338160278879244
13231253945289 336760222910508
12483615108860 338305280709651
12407616012083 338440099637556
12388919405963 338475321047581
12460480521750 338339597664176
12477944383932 338310194620725
12499794051883 338264015051467
12499727100474 338264165202286
466251650 361823242302043
12411264119791 338433240574381
12483452350784 338300657018148
12484515430811 338306680555773
12485246051002 338306855538675
12483397488400 338300853617592
12484797835223 338295763392223
12460966149256 338338639460475
12442922361206 338373822952414
12432791854995 338392579971916
12439946779776 338379317288627
12468830712310 338325522815759
12393772367666 338466175567179
12522535625152 338216401868635
12418622520580 338419310685283
12434712426111 338388903961504
12486919802742 338307409213602
12481040969174 338307458859790
12483544328321 338306668127481
12478223530821 338309687080105
12484444865244 338298466978081
12484452343508 338298429913852
12527639802052 338205675683634
12539048577511 338182289353494
12514745633802 338232051625399
177155337574502 47069438
12485011163384 338306703026979
12480941161847 338307562300484
12548465812135 338162935528334
12486352776078 338289841855670
12483520596061 338300505583026
562949831888941 523031800970663
12627314399905 338000939837634
12484416187890 338306469077283
12460518123298 338339525748934
12507573897529 338247459511417
12401861185009 338450920607411
12420766584794 338415264484497
12460331470114 338339885510032
12536690367872 338187164682117
12486384726358 338289776751815
12499842927992 338263905388923
12483630897101 338304644808989
12540402977129 338179470669414
12516952757701 338227533781537
12483594792126 338304253262747
12460403191916 338339745505105
12557006685047 338145364270727
12483651180810 338306639472811
12485489625618 338306912905532
12464004630143 338332730047559
12484819908526 338295716655190
12483612797062 338305361514684
12514770071739 338231999249113
12468798975541 338325582012824
12414823850742 338426485633254
12535609498365 338189407562086
12522380736481 338216726110405
12517120196763 338227190934517
12528417108614 338204085821678
12514900510266 338231736510201
12484960152556 338295419248170
12481462482213 338307119493381
12499946273348 338263673543021
12479978570615 338308410626900
12462759704054 338335117297901


==> txt/98.txt <==
6241196021014 169150160580431
6238391801348 169154990333291
6252079016688 169126027757026
6241185096686 169150197610200
6229947795499 169169134700962
6254774005855 169120302270321
6241679529324 169149078889950
6220424854848 169187649138801
6256728734422 169116057056380
6241201027670 169150142051046
6218874720477 169190508026211
6205274848843 169216095240741
6239526589422 169153901504115
6219730506347 169188924251775
6256863729392 169115783677258
6239967426225 169153550879129
6219560903224 169189233731636
6516604658741 168582223394141
6240194018093 169153363079231
6215978210376 169195873571077
6241707844957 169152920676695
6257930081493 169113598277740
6240278594145 169153293273260
6229691178781 169169634955325
6258059885820 169113332306216
6240344009681 169153236297929
6220905587711 169186766648317
6260689744967 169108098663530
6213466576041 169200683064429
6260630933299 169108222317561
6213428417964 169200754685251
6263651819777 169101897602796
6209920225075 169207304990136
6241239561576 169153070198222
6263401126619 169102410328893
6238584588580 169154641322875
6216226053843 169195398868010
6249446505114 169131623572595
6241268385765 169152453499032
6216931641740 169194048430330
6267488353230 169094066452862
6208879627172 169209269527544
6267918443500 169093172298002
6241279818255 169153059190383
6207152546341 169212532797052
6269405665837 169090081210338
6241286156124 169153057094179
6239484461453 169153995922944
6241984608995 169153074346872
6203433402832 169219558464827
6270520997199 169087790812407
6241723305208 169152947346438
6110666187897 169394401539191
6274665927916 169079289298727
6200597733584 169224891730777
6273970649051 169080719272357
6241804255855 169153070656093
6199001813561 169227902388243
6276691174880 169075120202702
6229545923217 169169915820736
6196422371175 169232767622889
6257545285488 169114386894342
6242211083715 169153196537382
6162733581796 169296263233473
6249383091773 169131766059229
6241268767568 169152477617502
6230096692710 169168844462646
6243411019916 169153574022956
24743911 180911959733502
6277993933193 169072438706284
6193159939126 169238913431437
6615024571204 168380023795223
6241256470355 169152046857537
88573116478082 317224151
6241909069097 169147591193030
6229698252590 169169621046889
6242637746932 169144736722950
6241866411375 169147681503497
6233840664007 169162645144126
6313129759778 169000257961921
6238562279962 169154680484345
6231451280857 169166206055832
6242633477288 169144745414638
6241844609265 169147727718821
6233856445974 169162615753762
6242640452836 169144731212130
6238410228466 169154951440445
6233865998176 169162597931146
6249343240677 169131855614731
6242984367975 169153429505525
6256790505786 169115930680678
281474033199051 261516331869634
6238573717453 169154659978076
6253070848999 169123915346694
6241675815364 169149088207764
6269852300301 169089163930611
6249314159946 169131920933963
6221894465551 169184948402635


==> txt/99.txt <==
1523536960 41297253120
1512350209 41317421982
1516749942 41309139191
1521717088 41299865760
1518559200 41305754304
1521036768 41300920192
1517400192 41307893568
1520687392 41301603968
1542651739 41303935614
1522870208 41297920800
1525498240 41292355552
3011520 44162015683
1527622048 41287841824
1528268512 41286555392
1520710560 41301559072
1515747168 41311015104
1511999770 41318082068
1523859744 41295503168
1523091456 41297759904
1518293344 41306240928
1522831840 41297990464
1523628640 41296555328
1522873408 41297915072
1613357900 41111724658
1526766304 41289657472
1516783136 41309076800
1529201754 41284609423
1523308192 41297567872
1527326048 41288448384
1523651168 41297539488
1523528000 41297381696
1528275936 41286540064
1523510944 41296818080
1521721792 41299856992
1516767520 41309106176
1528922080 41285182944
1518458336 41305940000
1513718590 41314841260
1554060394 41307779922
1489937103 41359662037
1523637152 41297513120
1514366592 41313622784
1520681152 41301616032
1525491072 41292371648
1532541120 41277750144
1521719936 41299860448
1530670048 41281593888
1531688980 41279503717
1523533312 41297243264
1545193620 41251757732
1530038432 41282899680
1523299040 41297575776
1520706272 41301567520
69986684780 64359896022
1522866720 41297927072
1523668768 41296227968
1522832352 41297989536
1518327744 41306178112
1513337632 41315559616
1529962752 41283056832
1527335424 41288429312
1523672768 41296219488
1523515552 41297536000
1523701504 41297541312
1589411088 41160919704
1523511168 41296824384
1531610868 41279664385
1523638336 41297514592
1523858912 41295504864
1527581536 41287924832
1517615808 41307480992
1525507712 41292334272
1523686432 41296190560
1532193856 41278464800
1523296480 41297577952
1523292768 41297580928
1523527872 41297377440
1527594272 41287898752
1518088256 41306621376
1523531904 41297532992
1525524192 41292297248
21623325930 4192131
1523860640 41295501344
1515284576 41311888864
1527320672 41288459232
1507873423 41325858053
1523757610 41297573295
1528302340 41286485158
1518813184 41305286816
1523521472 41297534656
1517375872 41307940192
1526186656 41290914272
1523510976 41296819136
1520741856 41301497568
1521165088 41300674112
1523628288 41296557216
1530424320 41282098528
1515914464 41310699200
1526520608 41290180064

